Theoretical clues about dust accumulation and galaxy obscuration at high and low redshift

Since the epoch of cosmic star formation peak at $z \sim 2$, most of it is obscured in high mass galaxies, while in low mass galaxies the radiation escapes unobstructed. During the reionization epoch, the presence of evolved, dust obscured galaxies are a challenge to galaxy formation and evolution models. By means of a chemodynamical evolution model, we investigate the star formation and dust production required to build up the bulk of dust in galaxies with initial baryonic mass ranging from $7.5 \times 10^{7}$~M$_\odot$ to $2.0 \times 10^{12}$~M$_\odot$. The star formation efficiency was also chosen to represent the star formation rate from irregular dwarf to giant elliptical galaxies. We adopted a dust coagulation efficiency from \citep[][Case A]{dwek1998evolution} as well as a lower efficiency one (Case B), about five times smaller than Case A. All possible combination of these parameters was computed, summing forty different scenarios. We find that in high stellar formation systems the dust accretion in ISM rules over stellar production before the star formation peak, making these systems almost insensible to dust coagulation efficiency. In low star formation systems, the difference between Case A and B lasts longer, mainly in small galaxies. Thus, small irregular galaxies should be the best place to discriminate different dust sources. In our observational sample, taken from the literature, dust-to-gas ratio tends to be more spread only than dust mass, for both stellar mass and star formation rate. Dust-to-gas vs. dust-to-star diagram is a good tracer for both galaxy and dust evolution, due to the link between gas, star, dust and star formation rate. However, the model do not constrain simultaneously all this quantities. The new generation facilities (such as JWST, ELT, VLT and SPICA) will be indispensable to constrain dust formation across the cosmic time.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
